Optimizing Automata Learning via Monads

Automata learning has been successfully applied in the verification of hardware and software. The size of the automaton model learned is a bottleneck for scalability, and hence optimizations that enable learning of compact representations are important. This paper exploits monads, both as a mathematical structure and a programming construct, to design, prove correct, and implement a wide class of such optimizations. The former perspective on monads allows us to develop a new algorithm and accompanying correctness proofs, building upon a general framework for automata learning based on category theory. The new algorithm is parametric on a monad, which provides a rich algebraic structure to capture non-determinism and other side-effects. We show that our approach allows us to uniformly capture existing algorithms, develop new ones, and add optimizations. The latter perspective allows us to effortlessly translate the theory into practice: we provide a Haskell library implementing our general framework, and we show experimental results for two specific instances: non-deterministic and weighted automata.

==> experiments/dfa/lstarMP_eq.dat <==
20 4.63
40 5.09
60 5.55
80 5.71
100 5.94
120 6.04
140 6.1
160 6.16
180 6.32
200 6.34


==> experiments/dfa/lstarMP_mq.dat <==
20 475.5
40 1079.32
60 1834.54
80 2542.49
100 3319.18
120 4109.82
140 4855.7
160 5609.8
180 6434.96
200 7194.82


==> experiments/dfa/lstarMP_size.dat <==
20 18.77
40 37.42
60 56.62
80 75.11
100 94.09
120 112.97
140 131.53
160 150.22
180 169.47
200 187.88


==> experiments/dfa/lstarRS_eq.dat <==
20 7.76
40 9.68
60 11.23
80 11.87
100 12.39
120 13.02
140 13.57
160 13.64
180 14.1
200 14.56


==> experiments/dfa/lstarRS_mq.dat <==
20 319.44
40 774.54
60 1342.82
80 1873.01
100 2440.93
120 3072.43
140 3719.23
160 4267.44
180 4965.97
200 5676.86


==> experiments/dfa/lstarRS_size.dat <==
20 18.77
40 37.42
60 56.62
80 75.11
100 94.09
120 112.97
140 131.53
160 150.22
180 169.47
200 187.88


==> experiments/dfa/lstar_eq.dat <==
20 6.59
40 8.18
60 9.37
80 10.08
100 10.73
120 11.01
140 11.86
160 11.95
180 12.41
200 13.16


==> experiments/dfa/lstar_mq.dat <==
20 422.68
40 960.7
60 1608.39
80 2240.97
100 2902.77
120 3588.55
140 4334.25
160 4990.51
180 5804.64
200 6740.44


==> experiments/dfa/lstar_size.dat <==
20 18.77
40 37.42
60 56.62
80 75.11
100 94.09
120 112.97
140 131.53
160 150.22
180 169.47
200 187.88


==> experiments/dfa_loose/lstarMP_eq.dat <==
20 2.73
40 2.84
60 2.75
80 2.82
100 2.74
120 2.84
140 2.87
160 2.81
180 2.7
200 3.06


==> experiments/dfa_loose/lstarMP_mq.dat <==
20 1034.47
40 2222.71
60 3366.16
80 4613.77
100 5626.08
120 7374.97
140 8713.72
160 9956.23
180 10714.41
200 13320.26


==> experiments/dfa_loose/lstarMP_size.dat <==
20 18.77
40 37.42
60 56.62
80 75.11
100 94.09
120 112.97
140 131.53
160 150.22
180 169.47
200 187.88


==> experiments/dfa_loose/lstarRS_eq.dat <==
20 8.04
40 10.42
60 11.61
80 12.43
100 12.96
120 13.36
140 13.93
160 14.33
180 14.45
200 14.68


==> experiments/dfa_loose/lstarRS_mq.dat <==
20 436.79
40 1097.79
60 1830.2
80 2620.38
100 3421.23
120 4208.62
140 5049.57
160 5998.77
180 6798.43
200 7620.24


==> experiments/dfa_loose/lstarRS_size.dat <==
20 18.77
40 37.42
60 56.62
80 75.11
100 94.09
120 112.97
140 131.53
160 150.22
180 169.47
200 187.88


==> experiments/dfa_loose/lstar_eq.dat <==
20 3.85
40 4.64
60 5.61
80 5.94
100 6.31
120 7.02
140 6.93
160 7.4
180 7.65
200 7.66


==> experiments/dfa_loose/lstar_mq.dat <==
20 937.74
40 1904.47
60 3065.12
80 3973.71
100 4818.5
120 5561.69
140 6658.28
160 7395.87
180 8596.68
200 9508.82


==> experiments/dfa_loose/lstar_size.dat <==
20 18.77
40 37.42
60 56.62
80 75.11
100 94.09
120 112.97
140 131.53
160 150.22
180 169.44
200 187.88


==> experiments/nfa/lstarMP_eq.dat <==
4 3.37
8 8.51
12 15.42
16 23.61


==> experiments/nfa/lstarMP_mq.dat <==
4 160.22
8 2388.12
12 19934.76
16 76844.91


==> experiments/nfa/lstarMP_size.dat <==
4 7.14
8 31.68
12 107.55
16 252.86


==> experiments/nfa/lstarRS_eq.dat <==
4 4.64
8 15.75
12 34.77
16 60.1


==> experiments/nfa/lstarRS_mq.dat <==
4 91.97
8 1214.22
12 9492.01
16 37665.85


==> experiments/nfa/lstarRS_size.dat <==
4 7.14
8 31.68
12 107.55
16 252.86


==> experiments/nfa/lstar_eq.dat <==
4 3.75
8 10.38
12 18.93
16 28.81


==> experiments/nfa/lstar_mq.dat <==
4 137.82
8 1792.42
12 11130.12
16 38255.92


==> experiments/nfa/lstar_size.dat <==
4 7.14
8 31.68
12 107.55
16 252.86


==> experiments/nfa/nlstarMPNC_eq.dat <==
4 3.64
8 8.83
12 14.92
16 22.59


==> experiments/nfa/nlstarMPNC_mq.dat <==
4 82.49
8 728.52
12 2701.08
16 6240.7


==> experiments/nfa/nlstarMPNC_size.dat <==
4 3.56
8 9.05
12 15.37
16 23.14


==> experiments/nfa/nlstarMP_eq.dat <==
4 3.01
8 6.52
12 11.08
16 15.75


==> experiments/nfa/nlstarMP_mq.dat <==
4 79.02
8 665.77
12 2467.36
16 5698.99


==> experiments/nfa/nlstarMP_size.dat <==
4 3.56
8 9.05
12 15.37
16 23.14


==> experiments/nfa/nlstarRSNC_eq.dat <==
4 4.64
8 14.1
12 27.61
16 45.53


==> experiments/nfa/nlstarRSNC_mq.dat <==
4 54.29
8 380.93
12 1286.05
16 2998.57


==> experiments/nfa/nlstarRSNC_size.dat <==
4 3.56
8 9.05
12 15.37
16 23.14


==> experiments/nfa/nlstarRS_eq.dat <==
4 3.59
8 9.37
12 17.88
16 27.29


==> experiments/nfa/nlstarRS_mq.dat <==
4 54.91
8 388.66
12 1330.83
16 3036.0


==> experiments/nfa/nlstarRS_size.dat <==
4 3.56
8 9.05
12 15.37
16 23.14


==> experiments/nfa_loose/lstarMP_eq.dat <==
4 2.67
8 5.33
12 7.82
16 9.61


==> experiments/nfa_loose/lstarMP_mq.dat <==
4 494.54
8 6642.23
12 37371.93
16 106859.76


==> experiments/nfa_loose/lstarMP_size.dat <==
4 7.14
8 31.16
12 101.75
16 221.4


==> experiments/nfa_loose/lstarRS_eq.dat <==
4 4.65
8 14.54
12 26.21
16 38.31


==> experiments/nfa_loose/lstarRS_mq.dat <==
4 120.4
8 1453.69
12 8427.4
16 26216.04


==> experiments/nfa_loose/lstarRS_size.dat <==
4 7.11
8 30.72
12 94.32
16 206.44


==> experiments/nfa_loose/lstar_eq.dat <==
4 3.08
8 5.76
12 7.92
16 9.58


==> experiments/nfa_loose/lstar_mq.dat <==
4 417.35
8 3271.73
12 11582.19
16 27604.77


==> experiments/nfa_loose/lstar_size.dat <==
4 7.12
8 31.17
12 102.11
16 233.71


==> experiments/nfa_loose/nlstarMPNC_eq.dat <==
4 2.91
8 5.6
12 7.6
16 9.47


==> experiments/nfa_loose/nlstarMPNC_mq.dat <==
4 303.84
8 2222.69
12 6276.27
16 12211.07


==> experiments/nfa_loose/nlstarMPNC_size.dat <==
4 3.56
8 9.0
12 15.15
16 22.37


==> experiments/nfa_loose/nlstarMP_eq.dat <==
4 2.61
8 4.4
12 5.95
16 7.29


==> experiments/nfa_loose/nlstarMP_mq.dat <==
4 275.26
8 1698.9
12 4860.27
16 10270.89


==> experiments/nfa_loose/nlstarMP_size.dat <==
4 3.56
8 9.02
12 15.14
16 22.5


==> experiments/nfa_loose/nlstarRSNC_eq.dat <==
4 4.76
8 13.15
12 22.79
16 33.32


==> experiments/nfa_loose/nlstarRSNC_mq.dat <==
4 76.07
8 528.11
12 1522.59
16 3180.67


==> experiments/nfa_loose/nlstarRSNC_size.dat <==
4 3.56
8 9.0
12 14.95
16 22.09


==> experiments/nfa_loose/nlstarRS_eq.dat <==
4 3.49
8 8.41
12 13.71
16 17.87


==> experiments/nfa_loose/nlstarRS_mq.dat <==
4 68.76
8 474.79
12 1412.24
16 2799.23


==> experiments/nfa_loose/nlstarRS_size.dat <==
4 3.56
8 8.99
12 15.03
16 22.21


==> experiments/wfa/angluinDFA_eq.dat <==
5 3.53
10 6.23
15 8.95
20 11.59
25 14.22
30 16.86
35 19.58
40 22.28
45 24.65
50 27.11


==> experiments/wfa/angluinDFA_mq.dat <==
5 77.88
10 315.66
15 712.77
20 1274.11
25 1966.84
30 2835.81
35 3884.83
40 5108.42
45 6330.89
50 7782.8


==> experiments/wfa/angluinDFA_size.dat <==
5 4.63
10 9.3
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa/angluin_eq.dat <==
5 3.13
10 4.85
15 6.82
20 8.16
25 9.85
30 11.79


==> experiments/wfa/angluin_mq.dat <==
5 66.82
10 241.21
15 536.73
20 870.34
25 1348.45
30 1966.14


==> experiments/wfa/angluin_size.dat <==
5 5.0
10 10.0
15 15.0
20 20.0
25 25.0
30 30.0


==> experiments/wfa/mpDFA_eq.dat <==
5 3.08
10 4.57
15 6.16
20 7.68
25 9.25
30 10.82
35 12.31
40 13.94
45 15.46
50 16.97


==> experiments/wfa/mpDFA_mq.dat <==
5 69.94
10 229.16
15 474.75
20 804.73
25 1251.0
30 1768.49
35 2362.97
40 3086.16
45 3841.0
50 4704.94


==> experiments/wfa/mpDFA_size.dat <==
5 4.63
10 9.3
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa/mp_eq.dat <==
5 3.2
10 4.88
15 6.81
20 8.16
25 9.85
30 11.76


==> experiments/wfa/mp_mq.dat <==
5 69.9
10 242.26
15 535.49
20 871.98
25 1352.53
30 1965.53


==> experiments/wfa/mp_size.dat <==
5 5.0
10 10.0
15 15.0
20 20.0
25 25.0
30 30.0


==> experiments/wfa/mpmDFA_eq.dat <==
5 3.23
10 4.89
15 6.36
20 7.87
25 9.51
30 10.98
35 12.52
40 14.16
45 15.66
50 17.16


==> experiments/wfa/mpmDFA_mq.dat <==
5 69.83
10 229.41
15 475.27
20 805.12
25 1251.0
30 1767.43
35 2362.97
40 3086.16
45 3841.0
50 4701.14


==> experiments/wfa/mpmDFA_size.dat <==
5 4.63
10 9.3
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa/mpm_eq.dat <==
5 3.3
10 5.13
15 7.0
20 8.31
25 10.08
30 11.97


==> experiments/wfa/mpm_mq.dat <==
5 70.01
10 242.26
15 535.49
20 871.98
25 1352.53
30 1965.53


==> experiments/wfa/mpm_size.dat <==
5 5.0
10 10.0
15 15.0
20 20.0
25 25.0
30 30.0


==> experiments/wfa/rsDFA_eq.dat <==
5 4.48
10 8.99
15 13.77
20 18.52
25 23.18
30 28.01
35 32.79
40 37.6
45 42.16
50 46.88


==> experiments/wfa/rsDFA_mq.dat <==
5 53.51
10 194.18
15 422.88
20 741.64
25 1150.37
30 1650.36
35 2248.03
40 2941.88
45 3680.25
50 4534.95


==> experiments/wfa/rsDFA_size.dat <==
5 4.63
10 9.3
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa/rs_eq.dat <==
5 4.9
10 9.75
15 14.81
20 19.85
25 24.77
30 29.79


==> experiments/wfa/rs_mq.dat <==
5 60.14
10 220.0
15 480.0
20 840.0
25 1300.0
30 1860.0


==> experiments/wfa/rs_size.dat <==
5 5.0
10 10.0
15 15.0
20 20.0
25 25.0
30 30.0


==> experiments/wfa/rsmDFA_eq.dat <==
5 4.63
10 9.3
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa/rsmDFA_mq.dat <==
5 53.5
10 194.15
15 422.88
20 741.64
25 1150.37
30 1650.36
35 2248.03
40 2941.88
45 3680.25
50 4534.95


==> experiments/wfa/rsmDFA_size.dat <==
5 4.63
10 9.3
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa/rsm_eq.dat <==
5 5.0
10 10.0
15 15.0
20 20.0
25 25.0
30 30.0


==> experiments/wfa/rsm_mq.dat <==
5 60.14
10 220.0
15 480.0
20 840.0
25 1300.0
30 1860.0


==> experiments/wfa/rsm_size.dat <==
5 5.0
10 10.0
15 15.0
20 20.0
25 25.0
30 30.0


==> experiments/wfa/vangluinDFA_eq.dat <==
5 2.16
10 3.07
15 3.48
20 3.82
25 4.13
30 4.56
35 4.64
40 4.89
45 4.99
50 5.17


==> experiments/wfa/vangluinDFA_mq.dat <==
5 35.15
10 88.32
15 140.76
20 200.27
25 266.84
30 343.68
35 403.51
40 489.09
45 550.31
50 633.91


==> experiments/wfa/vangluinDFA_size.dat <==
5 4.63
10 9.31
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa/vangluin_eq.dat <==
1 1.0
2 1.86
3 2.84
4 3.71


==> experiments/wfa/vangluin_mq.dat <==
1 9.58
2 104.84
3 845.45
4 5569.6


==> experiments/wfa/vangluin_size.dat <==
1 2.86
2 20.46
3 120.11
4 618.14


==> experiments/wfa/vmp_eq.dat <==
1 1.0
2 1.86
3 2.16
4 2.9


==> experiments/wfa/vmp_mq.dat <==
1 9.58
2 154.39
3 1003.08
4 7904.18


==> experiments/wfa/vmp_size.dat <==
1 2.86
2 20.46
3 120.11
4 618.14


==> experiments/wfa/vrs_eq.dat <==
1 1.0
2 1.86
3 3.0
4 3.97


==> experiments/wfa/vrs_mq.dat <==
1 9.58
2 103.86
3 843.79
4 5567.17


==> experiments/wfa/vrs_size.dat <==
1 2.86
2 20.46
3 120.11
4 618.14


==> experiments/wfa/weighted_eq.dat <==
1 1.0
2 1.73
3 2.1
4 2.88


==> experiments/wfa/weighted_mq.dat <==
1 4.0
2 14.53
3 26.94
4 49.9


==> experiments/wfa/weighted_size.dat <==
1 0.61
2 1.73
3 3.0
4 3.96


==> experiments/wfa/weightedmp_eq.dat <==
1 1.0
2 1.73
3 2.14
4 2.83


==> experiments/wfa/weightedmp_mq.dat <==
1 4.0
2 14.53
3 27.29
4 49.9


==> experiments/wfa/weightedmp_size.dat <==
1 0.61
2 1.73
3 3.0
4 3.96


==> experiments/wfa/weightedrs_eq.dat <==
1 1.0
2 1.73
3 2.81
4 3.78


==> experiments/wfa/weightedrs_mq.dat <==
1 4.0
2 10.88
3 24.0
4 39.64


==> experiments/wfa/weightedrs_size.dat <==
1 0.61
2 1.73
3 3.0
4 3.96


==> experiments/wfa_loose/angluinDFA_eq.dat <==
5 2.49
10 3.59
15 5.1
20 5.86
25 7.49
30 8.6
35 9.36
40 11.04
45 12.01
50 12.96


==> experiments/wfa_loose/angluinDFA_mq.dat <==
5 256.46
10 838.02
15 2258.01
20 3568.73
25 5959.62
30 8669.42
35 11248.34
40 15116.2
45 18555.44
50 22216.96


==> experiments/wfa_loose/angluinDFA_size.dat <==
5 4.63
10 9.3
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa_loose/angluin_eq.dat <==
5 2.15
10 2.47
15 2.77
20 3.27
25 3.33
30 3.68


==> experiments/wfa_loose/angluin_mq.dat <==
5 196.18
10 477.67
15 865.02
20 1390.22
25 1837.54
30 2690.21


==> experiments/wfa_loose/angluin_size.dat <==
5 5.0
10 10.0
15 15.0
20 20.0
25 25.0
30 30.0


==> experiments/wfa_loose/mpDFA_eq.dat <==
5 2.42
10 2.69
15 2.92
20 3.12
25 3.23
30 3.72
35 3.86
40 4.09
45 4.49
50 4.79


==> experiments/wfa_loose/mpDFA_mq.dat <==
5 217.15
10 519.86
15 917.78
20 1328.61
25 1918.02
30 2629.98
35 3383.25
40 3986.2
45 5048.3
50 5995.95


==> experiments/wfa_loose/mpDFA_size.dat <==
5 4.63
10 9.3
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa_loose/mp_eq.dat <==
5 2.2
10 2.43
15 2.74
20 3.22
25 3.65
30 3.91


==> experiments/wfa_loose/mp_mq.dat <==
5 201.24
10 486.7
15 835.88
20 1295.51
25 1956.37
30 2581.63


==> experiments/wfa_loose/mp_size.dat <==
5 5.0
10 10.0
15 15.0
20 20.0
25 25.0
30 30.0


==> experiments/wfa_loose/mpmDFA_eq.dat <==
5 2.39
10 2.77
15 2.94
20 3.22
25 3.47
30 3.66
35 3.8
40 4.48
45 4.61
50 4.81


==> experiments/wfa_loose/mpmDFA_mq.dat <==
5 213.67
10 621.29
15 892.94
20 1342.12
25 1869.21
30 2502.84
35 3330.46
40 4221.27
45 4942.29
50 5921.44


==> experiments/wfa_loose/mpmDFA_size.dat <==
5 4.63
10 9.3
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa_loose/mpm_eq.dat <==
5 2.16
10 2.49
15 2.82
20 3.19
25 3.58
30 3.87


==> experiments/wfa_loose/mpm_mq.dat <==
5 203.99
10 477.88
15 878.04
20 1300.84
25 1807.96
30 2776.22


==> experiments/wfa_loose/mpm_size.dat <==
5 5.0
10 10.0
15 15.0
20 20.0
25 25.0
30 30.0


==> experiments/wfa_loose/rsDFA_eq.dat <==
5 4.48
10 8.99
15 13.77
20 18.52
25 23.18
30 28.01
35 32.79
40 37.6
45 42.16
50 46.88


==> experiments/wfa_loose/rsDFA_mq.dat <==
5 73.1
10 284.07
15 634.1
20 1133.26
25 1766.84
30 2576.72
35 3483.32
40 4602.67
45 5793.35
50 7053.62


==> experiments/wfa_loose/rsDFA_size.dat <==
5 4.63
10 9.3
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa_loose/rs_eq.dat <==
5 4.9
10 9.75
15 14.81
20 19.85
25 24.77
30 29.79


==> experiments/wfa_loose/rs_mq.dat <==
5 87.42
10 339.62
15 754.57
20 1328.91
25 2043.0
30 2952.22


==> experiments/wfa_loose/rs_size.dat <==
5 5.0
10 10.0
15 15.0
20 20.0
25 25.0
30 30.0


==> experiments/wfa_loose/rsmDFA_eq.dat <==
5 4.63
10 9.3
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa_loose/rsmDFA_mq.dat <==
5 73.27
10 284.16
15 640.91
20 1139.44
25 1786.21
30 2587.11
35 3499.6
40 4577.43
45 5751.7
50 7132.67


==> experiments/wfa_loose/rsmDFA_size.dat <==
5 4.63
10 9.3
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa_loose/rsm_eq.dat <==
5 5.0
10 10.0
15 15.0
20 20.0
25 25.0
30 30.0


==> experiments/wfa_loose/rsm_mq.dat <==
5 87.41
10 343.36
15 746.35
20 1315.22
25 2051.68
30 2953.32


==> experiments/wfa_loose/rsm_size.dat <==
5 5.0
10 10.0
15 15.0
20 20.0
25 25.0
30 30.0


==> experiments/wfa_loose/vangluinDFA_eq.dat <==
5 1.97
10 2.45
15 2.72
20 2.88
25 3.09
30 3.45
35 3.52
40 3.54
45 3.62
50 3.8


==> experiments/wfa_loose/vangluinDFA_mq.dat <==
5 103.2
10 196.47
15 302.6
20 409.34
25 506.39
30 655.34
35 738.0
40 810.0
45 901.72
50 995.44


==> experiments/wfa_loose/vangluinDFA_size.dat <==
5 4.63
10 9.31
15 13.97
20 18.7
25 23.44
30 28.18
35 33.0
40 37.82
45 42.36
50 47.08


==> experiments/wfa_loose/vangluin_eq.dat <==
1 1.0
2 1.86
3 2.28
4 2.75


==> experiments/wfa_loose/vangluin_mq.dat <==
1 9.58
2 139.79
3 875.83
4 5600.02


==> experiments/wfa_loose/vangluin_size.dat <==
1 2.86
2 20.46
3 120.11
4 618.14


==> experiments/wfa_loose/vmp_eq.dat <==
1 1.0
2 1.86
3 2.02
4 2.04


==> experiments/wfa_loose/vmp_mq.dat <==
1 9.58
2 674.08
3 4287.57
4 24213.52


==> experiments/wfa_loose/vmp_size.dat <==
1 2.86
2 20.46
3 120.11
4 618.14


==> experiments/wfa_loose/vrs_eq.dat <==
1 1.0
2 1.86
3 3.0
4 3.97


==> experiments/wfa_loose/vrs_mq.dat <==
1 9.58
2 121.94
3 1055.9
4 7139.39


==> experiments/wfa_loose/vrs_size.dat <==
1 2.86
2 20.46
3 120.11
4 618.14


==> experiments/wfa_loose/weighted_eq.dat <==
1 1.0
2 1.73
3 2.01
4 2.11


==> experiments/wfa_loose/weighted_mq.dat <==
1 4.0
2 54.03
3 106.88
4 152.14


==> experiments/wfa_loose/weighted_size.dat <==
1 0.61
2 1.73
3 3.0
4 3.96


==> experiments/wfa_loose/weightedmp_eq.dat <==
1 1.0
2 1.73
3 2.03
4 2.09


==> experiments/wfa_loose/weightedmp_mq.dat <==
1 4.0
2 50.58
3 110.24
4 140.8


==> experiments/wfa_loose/weightedmp_size.dat <==
1 0.61
2 1.73
3 3.0
4 3.96


==> experiments/wfa_loose/weightedrs_eq.dat <==
1 1.0
2 1.73
3 2.81
4 3.78


==> experiments/wfa_loose/weightedrs_mq.dat <==
1 4.0
2 13.02
3 31.95
4 55.54


==> experiments/wfa_loose/weightedrs_size.dat <==
1 0.61
2 1.73
3 3.0
4 3.96


==> experiments/wfa_sparse/angluin_eq.dat <==
4 2.8
8 4.57
12 6.26
16 8.3
20 9.85
24 11.6
28 12.92
32 14.87


==> experiments/wfa_sparse/angluin_mq.dat <==
4 47.81
8 177.19
12 383.24
16 704.45
20 1051.33
24 1522.67
28 2004.65
32 2641.38


==> experiments/wfa_sparse/angluin_size.dat <==
4 3.8
8 7.59
12 11.1
16 15.2
20 18.7
24 22.82
28 26.25
32 30.25


==> experiments/wfa_sparse/mp_eq.dat <==
4 2.69
8 3.98
12 5.03
16 6.43
20 7.47
24 8.84
28 9.91
32 10.93


==> experiments/wfa_sparse/mp_mq.dat <==
4 49.5
8 161.85
12 319.42
16 564.73
20 834.71
24 1207.91
28 1586.87
32 2069.35


==> experiments/wfa_sparse/mp_size.dat <==
4 3.8
8 7.59
12 11.1
16 15.2
20 18.7
24 22.82
28 26.25
32 30.25


==> experiments/wfa_sparse/mpm_eq.dat <==
4 2.89
8 4.19
12 5.24
16 6.63
20 7.63
24 9.03
28 10.13
32 11.11


==> experiments/wfa_sparse/mpm_mq.dat <==
4 49.68
8 161.85
12 319.19
16 564.73
20 834.71
24 1207.91
28 1586.87
32 2069.35


==> experiments/wfa_sparse/mpm_size.dat <==
4 3.8
8 7.59
12 11.1
16 15.2
20 18.7
24 22.82
28 26.25
32 30.25


==> experiments/wfa_sparse/rs_eq.dat <==
4 3.61
8 7.38
12 10.89
16 15.0
20 18.55
24 22.64
28 26.03
32 30.07


==> experiments/wfa_sparse/rs_mq.dat <==
4 37.24
8 133.72
12 278.79
16 502.4
20 759.14
24 1110.42
28 1483.56
32 1930.94


==> experiments/wfa_sparse/rs_size.dat <==
4 3.8
8 7.59
12 11.1
16 15.2
20 18.7
24 22.82
28 26.25
32 30.25


==> experiments/wfa_sparse/rsm_eq.dat <==
4 3.8
8 7.59
12 11.1
16 15.2
20 18.71
24 22.83
28 26.25
32 30.25


==> experiments/wfa_sparse/rsm_mq.dat <==
4 37.19
8 133.72
12 278.8
16 502.4
20 759.14
24 1110.42
28 1483.56
32 1930.94


==> experiments/wfa_sparse/rsm_size.dat <==
4 3.8
8 7.59
12 11.1
16 15.2
20 18.7
24 22.82
28 26.25
32 30.25


==> experiments/wfa_sparse_loose/angluin_eq.dat <==
4 2.22
8 2.87
12 3.31
16 3.79
20 4.07
24 5.03
28 5.06
32 5.31


==> experiments/wfa_sparse_loose/angluin_mq.dat <==
4 132.35
8 441.31
12 722.87
16 1417.28
20 1853.37
24 2668.62
28 3446.64
32 4146.5


==> experiments/wfa_sparse_loose/angluin_size.dat <==
4 3.8
8 7.59
12 11.1
16 15.2
20 18.7
24 22.82
28 26.25
32 30.25


==> experiments/wfa_sparse_loose/mp_eq.dat <==
4 2.15
8 2.52
12 2.77
16 3.12
20 3.31
24 3.72
28 3.63
32 4.05


==> experiments/wfa_sparse_loose/mp_mq.dat <==
4 116.06
8 361.5
12 579.38
16 966.31
20 1338.13
24 1793.22
28 2279.17
32 2852.38


==> experiments/wfa_sparse_loose/mp_size.dat <==
4 3.8
8 7.59
12 11.1
16 15.2
20 18.7
24 22.82
28 26.25
32 30.25


==> experiments/wfa_sparse_loose/mpm_eq.dat <==
4 2.18
8 2.68
12 2.75
16 3.19
20 3.22
24 3.63
28 3.8
32 4.09


==> experiments/wfa_sparse_loose/mpm_mq.dat <==
4 109.99
8 343.2
12 584.5
16 928.71
20 1213.86
24 1747.42
28 2256.42
32 2767.2


==> experiments/wfa_sparse_loose/mpm_size.dat <==
4 3.8
8 7.59
12 11.1
16 15.2
20 18.7
24 22.82
28 26.25
32 30.25


==> experiments/wfa_sparse_loose/rs_eq.dat <==
4 3.61
8 7.38
12 10.89
16 15.0
20 18.55
24 22.64
28 26.03
32 30.07


==> experiments/wfa_sparse_loose/rs_mq.dat <==
4 48.87
8 196.75
12 423.94
16 773.78
20 1180.58
24 1735.32
28 2349.54
32 3044.23


==> experiments/wfa_sparse_loose/rs_size.dat <==
4 3.8
8 7.59
12 11.1
16 15.2
20 18.7
24 22.82
28 26.25
32 30.25


==> experiments/wfa_sparse_loose/rsm_eq.dat <==
4 3.8
8 7.59
12 11.1
16 15.2
20 18.71
24 22.83
28 26.25
32 30.25


==> experiments/wfa_sparse_loose/rsm_mq.dat <==
4 51.04
8 196.72
12 421.8
16 772.64
20 1176.31
24 1749.43
28 2337.46
32 3070.44


==> experiments/wfa_sparse_loose/rsm_size.dat <==
4 3.8
8 7.59
12 11.1
16 15.2
20 18.7
24 22.82
28 26.25
32 30.25

